NeuSE: A Neural Snapshot Ensemble Method for Collaborative Filtering

In collaborative filtering (CF) algorithms, the optimal models are usually learned by globally minimizing the empirical risks averaged over all the observed data. However, the global models are often obtained via a performance tradeoff among users/items, i.e., not all users/items are perfectly fitted by the global models due to the hard non-convex optimization problems in CF algorithms. Ensemble learning can address this issue by learning multiple diverse models but usually suffer from efficiency issue on large datasets or complex algorithms. In this paper, we keep the intermediate models obtained during global model learning as the snapshot models, and then adaptively combine the snapshot models for individual user-item pairs using a memory network-based method. Empirical studies on three real-world datasets show that the proposed method can extensively and significantly improve the accuracy (up to 15.9% relatively) when applied to a variety of existing collaborative filtering methods.

==> fig/activation/fm/data.txt <==
#function	1-layer	2-layer	3-layer
Sigmoid	1.0936	1.0985	1.0932
Tanh	1.0931	1.1087	1.1081
ReLu	1.0932	1.0928	1.0929

==> fig/activation/neumf/data.txt <==
Sigmoid	0.8235	0.8285	0.8236
Tanh	0.8242	0.8146	0.8135
ReLu	0.8237	0.8297	0.8211

==> fig/activation/rsvd/data.txt <==
Sigmoid	1.1081	1.1069	1.1034
Tanh	1.1027	1.1241	1.1245
ReLu	1.1075	1.0973	1.1012

==> fig/case/accuracy/data.txt <==
1	0.845111708
2	0.836900876
3	0.839568832
4	0.787706729


==> fig/case/accuracy/data_global.txt <==
#	min	Q1	Median	Q2	max
1	0.843079492	0.843479148	0.843868082	0.844631641	0.845470721	0.3	Global



==> fig/case/accuracy/data_item.txt <==
#	min	Q1	Median	Q2	max
3	0.837674715	0.838107664	0.83858571	0.839232476	0.839839249	0.3	Item



==> fig/case/accuracy/data_rating.txt <==
#	min	Q1	Median	Q2	max
4	0.786838163	0.787221661	0.787638266	0.787878424	0.788331873	0.3	Rating



==> fig/case/accuracy/data_user.txt <==
#	min	Q1	Median	Q2	max
2	0.834942827	0.835425202	0.836049485	0.836828767	0.837188209	0.3	User



==> fig/case/average/data_ens1.txt <==
2	0.850739639	0.85091981	0.851130759	0.851315213	0.851502351	0.3	"Set 1"

==> fig/case/average/data_ens2.txt <==
3	0.840819641	0.841146142	0.841615572	0.842121545	0.842699697	0.3	"Set 2"

==> fig/case/average/data_single.txt <==
1	0.843186564	0.843516204	0.8439462	0.844666748	0.845462488	0.3	Single

==> fig/case/convergence/data.txt <==
#	<50	100-200	>500	All
5	2.005146846	1.101026419	1.128940882	1.2002575
10	1.281668758	0.968751283	0.980884138	0.988632162
15	1.079887157	0.943892492	0.943125585	0.944450657
20	1.015968135	0.934323875	0.92769719	0.929113386
25	0.992334282	0.92962659	0.919908669	0.922232146
30	0.982288319	0.926936598	0.915359455	0.918553556
35	0.977466739	0.925164343	0.912238061	0.916226919
40	0.974857575	0.923756113	0.909485924	0.914361348
45	0.973196071	0.922280869	0.906120997	0.912279903
50	0.971820521	0.920252468	0.901047177	0.909266161
55	0.9703016	0.91719878	0.893753633	0.904821785
60	0.968427312	0.913088848	0.885540957	0.899369407
65	0.966246494	0.908483164	0.878139147	0.893907703
70	0.963888384	0.903878573	0.871490276	0.888775881
75	0.961407039	0.899394289	0.865083714	0.883849336
80	0.958820579	0.895044399	0.859057999	0.879139582
85	0.956160403	0.890889602	0.853746104	0.874777164
90	0.953463838	0.886996338	0.849207322	0.870824459
95	0.95075923	0.883392497	0.845277608	0.867246986
100	0.948068651	0.880078602	0.841808548	0.863992127
105	0.945416545	0.877052712	0.838748591	0.861035363
110	0.942831841	0.874317152	0.836093047	0.858372588
115	0.9403436	0.871871562	0.833832338	0.856000081
120	0.937975544	0.869705936	0.83194017	0.853905738
125	0.935743352	0.867800251	0.830387144	0.852072596
130	0.933655255	0.866129306	0.829152929	0.850485342
135	0.9317142	0.864668141	0.828224405	0.849132205
140	0.929919839	0.863395224	0.827586696	0.848002559
145	0.928269764	0.862293401	0.827217463	0.847084188
150	0.926760187	0.861349569	0.827086871	0.846362351
155	0.925386369	0.86055379	0.827160228	0.845820216
160	0.924142984	0.85989819	0.827400591	0.845439658
165	0.923024401	0.85937587	0.827770674	0.84520193
170	0.92202489	0.858980006	0.828234369	0.845088181
175	0.921138743	0.858703244	0.828758136	0.845079935
180	0.92036033	0.858537422	0.829312274	0.84515956
185	0.919684113	0.858473569	0.829871907	0.845310733
190	0.919104659	0.858502114	0.83041756	0.845518832
195	0.91861664	0.8586132	0.830935239	0.845771194
200	0.918214852	0.85879702	0.831416039	0.846057221
205	0.917894231	0.859044123	0.831855402	0.846368321
210	0.917649878	0.859345634	0.832252184	0.846697713
215	0.917477075	0.8596934	0.832607686	0.84704017
220	0.917371302	0.860080057	0.832924779	0.847391727
225	0.917328247	0.860499036	0.833207189	0.8477494
230	0.91734381	0.860944532	0.833458957	0.848110946
235	0.917414105	0.861411451	0.83368408	0.848474667
240	0.91753546	0.861895342	0.833886281	0.848839261
245	0.917704407	0.862392328	0.834068901	0.849203707
250	0.917917682	0.862899044	0.834234846	0.84956719
255	0.918172212	0.863412573	0.834386597	0.849929047
260	0.918465109	0.863930393	0.834526241	0.850288725
265	0.918793661	0.864450329	0.834655513	0.850645761
270	0.919155321	0.864970509	0.834775847	0.850999764
275	0.919547702	0.865489328	0.834888424	0.851350401
280	0.91996856	0.866005416	0.834994213	0.851697391
285	0.920415793	0.866517609	0.835094011	0.852040496
290	0.920887428	0.867024923	0.835188477	0.85237952
295	0.921381616	0.867526532	0.835278156	0.852714301
300	0.92189662	0.868021752	0.835363503	0.853044711
305	0.922430813	0.868510017	0.835444901	0.853370647
310	0.922982667	0.868990872	0.835522676	0.853692036
315	0.923550751	0.869463954	0.835597108	0.854008825
320	0.924133719	0.86992898	0.83566844	0.854320983
325	0.924730312	0.870385741	0.835736883	0.854628494
330	0.925339346	0.870834086	0.835802627	0.854931361
335	0.925959711	0.87127392	0.835865841	0.855229599
340	0.926590368	0.871705193	0.835926678	0.855523235
345	0.927230338	0.872127894	0.835985277	0.855812305
350	0.927878708	0.872542045	0.836041768	0.856096856
355	0.928534617	0.872947696	0.836096267	0.856376939
360	0.92919726	0.873344924	0.836148887	0.856652613
365	0.929865883	0.873733822	0.83619973	0.856923941
370	0.930539777	0.874114501	0.836248892	0.857190991
375	0.931218278	0.874487086	0.836296466	0.857453832
380	0.931900766	0.874851712	0.836342536	0.857712536
385	0.932586658	0.875208522	0.836387184	0.857967177
390	0.933275407	0.875557668	0.836430487	0.858217831
395	0.933966504	0.875899304	0.836472517	0.858464572
400	0.934659471	0.876233588	0.836513344	0.858707478
405	0.93535386	0.876560682	0.836553032	0.858946622
410	0.936049253	0.876880748	0.836591644	0.859182081
415	0.93674526	0.877193948	0.836629238	0.859413929
420	0.937441514	0.877500443	0.836665869	0.859642239
425	0.938137676	0.877800394	0.836701591	0.859867084
430	0.938833427	0.87809396	0.836736453	0.860088535
435	0.939528469	0.878381299	0.836770501	0.860306664
440	0.940222527	0.878662565	0.836803782	0.860521538
445	0.940915343	0.878937911	0.836836337	0.860733224
450	0.941606677	0.879207485	0.836868206	0.86094179
455	0.942296305	0.879471435	0.836899426	0.8611473
460	0.94298402	0.879729904	0.836930033	0.861349816
465	0.943669631	0.879983032	0.83696006	0.861549401
470	0.944352957	0.880230957	0.836989539	0.861746115
475	0.945033834	0.880473812	0.837018499	0.861940016
480	0.945712109	0.88071173	0.837046968	0.862131163
485	0.94638764	0.880944837	0.837074973	0.862319611
490	0.947060295	0.881173258	0.837102538	0.862505415
495	0.947729954	0.881397114	0.837129686	0.862688628
500	0.948396507	0.881616525	0.837156438	0.862869302


==> fig/case/convergence/data_adagrad.txt <==
5	0.96757575	0.915717029	0.891487908	0.904737453
10	0.963378688	0.909479543	0.882302153	0.896871969
15	0.959499312	0.903946933	0.875385875	0.890630775
20	0.955904022	0.899372087	0.870529048	0.885962139
25	0.952740187	0.895712677	0.86703123	0.882439681
30	0.950006315	0.892769721	0.864345987	0.879669547
35	0.947643295	0.890354114	0.862158769	0.877396851
40	0.945581783	0.888317941	0.860284038	0.87545702
45	0.943757548	0.886549287	0.858603433	0.873737937
50	0.942116236	0.88496577	0.857042859	0.872164411
55	0.940615012	0.883510172	0.855562378	0.870690789
60	0.939222615	0.88214626	0.854147233	0.869294216
65	0.937918114	0.880853903	0.852797918	0.867966972
70	0.936688712	0.879623788	0.851520642	0.866708859
75	0.935527155	0.878452501	0.850320122	0.865521079
80	0.934429307	0.877338717	0.849195804	0.864402559
85	0.933392304	0.876280863	0.848141381	0.863348765
90	0.93241343	0.87527615	0.847146486	0.862352336
95	0.93148965	0.874320596	0.846199194	0.861404565
100	0.930617591	0.873409551	0.84528826	0.860496918
105	0.929793753	0.872538333	0.844404577	0.859622132
110	0.929014759	0.871702746	0.843541787	0.858774771
115	0.928277571	0.87089939	0.842696245	0.857951317
120	0.927579602	0.870125767	0.841866596	0.857149958
125	0.926918753	0.869380231	0.841053189	0.85637022
130	0.926293375	0.868661855	0.840257495	0.855612571
135	0.925702195	0.867970251	0.839481598	0.854878048
140	0.925144228	0.867305395	0.838727805	0.854167964
145	0.924618692	0.866667465	0.837998364	0.853483672
150	0.924124929	0.866056717	0.837295279	0.852826413
155	0.923662344	0.865473385	0.836620201	0.852197213
160	0.923230366	0.864917617	0.83597437	0.851596826
165	0.922828416	0.864389439	0.835358609	0.85102571
170	0.92245589	0.863888734	0.834773333	0.850484031
175	0.922112155	0.863415243	0.834218591	0.849971688
180	0.921796549	0.862968579	0.833694114	0.849488343
185	0.921508389	0.862548245	0.833199377	0.849033467
190	0.921246972	0.862153658	0.832733658	0.848606386
195	0.921011592	0.861784177	0.832296099	0.84820632
200	0.920801544	0.861439125	0.83188576	0.847832432
205	0.920616132	0.861117811	0.831501665	0.847483858
210	0.920454675	0.860819546	0.831142837	0.847159738
215	0.920316512	0.860543657	0.830808328	0.846859232
220	0.920201001	0.860289495	0.830497235	0.846581538
225	0.92010752	0.860056438	0.83020871	0.846325899
230	0.92003547	0.859843892	0.829941962	0.846091601
235	0.919984264	0.859651293	0.829696256	0.845877976
240	0.919953333	0.859478102	0.82947091	0.845684396
245	0.919942119	0.8593238	0.829265282	0.845510264
250	0.919950073	0.859187886	0.829078768	0.845355014
255	0.919976651	0.859069869	0.828910787	0.845218098
260	0.920021315	0.85896927	0.828760779	0.845098981
265	0.920083528	0.858885614	0.828628193	0.844997139
270	0.920162755	0.858818427	0.828512485	0.844912051
275	0.920258461	0.858767236	0.828413109	0.844843196
280	0.920370112	0.858731566	0.82832952	0.844790052
285	0.920497173	0.858710942	0.828261166	0.844752092
290	0.920639112	0.858704882	0.82820749	0.844728785
295	0.920795397	0.858712906	0.828167927	0.844719598
300	0.920965499	0.858734529	0.828141909	0.84472399
305	0.921148892	0.858769264	0.828128861	0.844741421
310	0.921345055	0.858816625	0.828128206	0.844771345
315	0.921553472	0.858876127	0.828139364	0.844813218
320	0.921773632	0.858947282	0.828161756	0.844866497
325	0.922005033	0.859029609	0.828194805	0.84493064
330	0.92224718	0.859122628	0.828237936	0.84500511
335	0.922499586	0.859225865	0.828290581	0.845089375
340	0.922761774	0.859338848	0.82835218	0.84518291
345	0.923033276	0.859461115	0.828422181	0.845285198
350	0.923313636	0.859592211	0.828500041	0.845395731
355	0.923602405	0.859731685	0.828585232	0.845514013
360	0.923899147	0.8598791	0.828677236	0.845639558
365	0.924203439	0.860034024	0.828775552	0.845771893
370	0.924514864	0.860196037	0.828879692	0.845910558
375	0.924833022	0.860364729	0.828989184	0.846055106
380	0.925157519	0.8605397	0.829103574	0.846205105
385	0.925487977	0.860720561	0.829222422	0.846360138
390	0.925824027	0.860906935	0.829345308	0.846519802
395	0.926165311	0.861098457	0.829471829	0.846683709
400	0.926511485	0.861294771	0.829601599	0.846851488
405	0.926862213	0.861495537	0.82973425	0.84702278
410	0.927217172	0.861700423	0.829869432	0.847197245
415	0.927576051	0.86190911	0.830006811	0.847374557
420	0.927938548	0.862121293	0.830146072	0.847554403
425	0.928304373	0.862336675	0.830286918	0.847736488
430	0.928673246	0.862554975	0.830429065	0.84792053
435	0.9290449	0.86277592	0.830572249	0.848106262
440	0.929419076	0.862999251	0.830716221	0.848293429
445	0.929795525	0.863224718	0.830860747	0.848481794
450	0.93017401	0.863452084	0.831005608	0.848671129
455	0.930554304	0.863681122	0.831150599	0.848861222
460	0.930936187	0.863911615	0.831295532	0.849051873
465	0.931319452	0.864143359	0.831440229	0.849242893
470	0.931703898	0.864376157	0.831584526	0.849434106
475	0.932089336	0.864609824	0.831728273	0.849625347
480	0.932475584	0.864844183	0.83187133	0.849816461
485	0.93286247	0.865079067	0.83201357	0.850007305
490	0.933249829	0.86531432	0.832154875	0.850197746
495	0.933637505	0.865549791	0.832295138	0.850387659
500	0.93402535	0.865785339	0.832434263	0.85057693


==> fig/case/convergence/ranking/data.txt <==
#	<50	50-500	>500	All
10	0.36095	0.47703	0.74397	0.46241
20	0.40252	0.51312	0.76112	0.49877
30	0.41739	0.52959	0.76603	0.51403
40	0.42555	0.53489	0.77265	0.52021
50	0.42985	0.54068	0.76409	0.52463
60	0.43219	0.54258	0.77289	0.52711
70	0.44263	0.54497	0.76853	0.5313
80	0.43575	0.54601	0.77314	0.53037
90	0.43931	0.54737	0.77374	0.53229
100	0.44136	0.54751	0.77499	0.53304
110	0.44085	0.54098	0.77091	0.52835
120	0.44019	0.54506	0.77193	0.5309
130	0.44367	0.54499	0.77037	0.53173
140	0.44345	0.54341	0.77685	0.53106
150	0.44163	0.54631	0.77229	0.53214
160	0.44103	0.5469	0.77748	0.53271
170	0.44223	0.54476	0.76633	0.5309
180	0.44339	0.54782	0.77006	0.53347
190	0.44365	0.54508	0.7757	0.53213
200	0.44102	0.54843	0.77528	0.53356
210	0.43715	0.54433	0.76201	0.52892
220	0.44008	0.54489	0.76232	0.53012
230	0.44169	0.54664	0.7656	0.53193
240	0.43952	0.54355	0.76777	0.52945
250	0.43567	0.54498	0.76015	0.52881
260	0.43797	0.54731	0.75915	0.53091
270	0.43646	0.54607	0.75952	0.5297
280	0.43321	0.54461	0.76699	0.52833
290	0.43796	0.54554	0.76604	0.5302
300	0.43847	0.54589	0.75941	0.53013
310	0.4386	0.54503	0.76769	0.53016
320	0.4317	0.54501	0.7656	0.52808
330	0.44083	0.54571	0.76537	0.53107
340	0.44146	0.54719	0.77155	0.53263
350	0.44016	0.54591	0.76582	0.53104
360	0.44072	0.54986	0.76106	0.53347
370	0.44131	0.5451	0.76931	0.53107
380	0.44216	0.5454	0.76273	0.53106
390	0.43611	0.54436	0.76921	0.52912
400	0.44356	0.54508	0.76417	0.53134
410	0.43509	0.54266	0.76761	0.52762
420	0.44075	0.54611	0.77138	0.53171
430	0.43699	0.5463	0.76557	0.5304
440	0.43841	0.54638	0.76378	0.53073
450	0.43728	0.54312	0.76711	0.5285
460	0.44043	0.54456	0.76025	0.52987
470	0.43802	0.54454	0.76766	0.52967
480	0.43571	0.54587	0.77017	0.53007
490	0.44047	0.54296	0.76704	0.52928
500	0.4421	0.54704	0.75278	0.53146


==> fig/case/distribution/data.txt <==
1	8.7518898
2	23.3159751
3	67.9321351


==> fig/case/distribution/data_1.txt <==
1	8.7518898	9.3532673	9.6505963	9.90425	10.1125483	0.3	1


==> fig/case/distribution/data_2.txt <==
2	23.3159751	30.0688728	32.4206283	32.7263565	32.9917689	0.3	2


==> fig/case/distribution/data_3.txt <==
3	57.1812531	57.5978498	58.1723501	60.3494037	67.9321351 0.3	3

==> fig/complexity/fm/data.txt <==
#embedding	NeuSE Single
16	1.0918	1.1441
32	1.0914	1.1441
64	1.0901	1.1438
128	1.0885	1.1427

==> fig/complexity/neumf/data.txt <==
#embedding	NeuSE Single
16	0.7977	0.7869
32	0.8265	0.8134
64	0.7896	0.7784
128	0.7856	0.7762

==> fig/complexity/rsvd/data.txt <==
#embedding	NeuSE Single
16	1.0859	1.1152
32	1.0788	1.1085
64	1.0761	1.106
128	1.0524	1.0869

==> fig/eff/data.txt <==
RSVD	174.68	247.98	353.42	468.64
FM	231.41	265.52	370.38	477.65
NeuMF	1524.14	860.63	941.31	1017.97

==> fig/eff/ensemble/data.txt <==
# algo	average	HSE	SE	NeuSE-1	NeuSE-2	NeuSE-3
RSVD	5.92	93.44	203.03	247.98	353.42	468.64
FM		9.68	131.19	254.86	265.52	370.38	477.65
NeuMF	15.46	669.28	1675.25	860.63	941.31	1017.97

==> fig/eff/memory/data.txt <==
# dataset	NeuNF	NeuSE-1	NeuSE-2	NeuSE-3
ML-100K	536.7	1393.2	1394.3	1394.1
Book	1044.5	2191.4	2192.3	2192.3
Amazon	1218.6	2406.4	2407.7	2407.8

==> fig/embedding/fm/data.txt <==
16	1.0928
32	1.1037
64	1.1058
#128	1.0964

==> fig/embedding/neumf/data.txt <==
16	0.8297
32	0.8227
64	0.8213
#128	0.8239

==> fig/embedding/rsvd/data.txt <==
16	1.0973
32	1.1043
64	1.1041
#128	1.0984

==> fig/label/fm/data.txt <==
1-Layer	1.0932	1.0954
2-Layers	1.0928	1.0952
3-Layers	1.0929	1.0952

==> fig/label/neumf/data.txt <==
1-Layer	0.8237	0.8145
2-Layers	0.8265	0.8148
3-Layers	0.8211	0.8136

==> fig/label/rsvd/data.txt <==
1-Layer	1.1075	1.1095
2-Layers	1.0973	1.1020
3-Layers	1.1012	1.1064

==> fig/netflix/data.txt <==
# algo	Single Average	HSE	SE	NeuSE
RSVD	685	13.74	389	792	966	
FM		1565	23.41	831	1625	2142
NeuMF	3238	48.73	2083	4854	2547

==> fig/sensitivity/snapshots/data.txt <==
# dataset	5	6	7	8	9	10
ML-100K	1.1094	1.1072	1.1049	1.1029	1.0973	1.0982
"Book"	2.284	2.2703	2.2686	2.2875	2.2782	2.2846
Amazon	1.2897	1.2872	1.2853	1.2689	1.2821	1.2980
